Parallel In-Memory Evaluation of Spatial Joins

The spatial join is a popular operation in spatial database systems and its evaluation is a well-studied problem. As main memories become bigger and faster and commodity hardware supports parallel processing, there is a need to revamp classic join algorithms which have been designed for I/O-bound processing. In view of this, we study the in-memory and parallel evaluation of spatial joins, by re-designing a classic partitioning-based algorithm to consider alternative approaches for space partitioning. Our study shows that, compared to a straightforward implementation of the algorithm, our tuning can improve performance significantly. We also show how to select appropriate partitioning parameters based on data statistics, in order to tune the algorithm for the given join inputs. Our parallel implementation scales gracefully with the number of threads reducing the cost of the join to at most one second even for join inputs with tens of millions of rectangles.

==> plots/my.dat <==
Date	Level_0_Mins	Level_1_Mins	Level_2_Mins
2011-01-08	30.34	22.58	161.08
2011-01-15	23.83	20.33	104.00
2011-01-22	50.50	16.17	79.75
2011-01-29	67.59	21.74	99.25
2011-02-05	37.58	33.33	155.33
2011-02-12	48.17	44.33	66.00
2011-02-19	89.34	12.42	91.42
2011-02-26	113.09	35.83	123.34
2011-04-02	174.25	105.25	221.25
2011-04-09	98.09	55.92	109.00
2011-04-16	98.67	30.83	202.00
2011-04-23	87.17	58.25	127.09
2011-04-30	139.74	67.33	232.84
2011-04-30	20.0	10.0	30.0


==> plots/tuning_1d_O5-O6.csv <==
#	xx	yy	xy	yx	xa	ya
#1	24.9201	66.058	66.058	24.9201	24.9201	24.9201
5	26.4632	66.6163	27.1938	18.8497	26.1987	18.1342
10	26.0419	66.4207	20.7587	17.6949	26.2806	56.9898
20	26.5725	66.2236	14.7169	16.121	25.7675	55.6015
30	26.3825	66.3252	11.7447	14.923	26.277	56.3467
40	26.2004	66.1957	9.85486	13.0872	25.4975	66.1442
50	26.2723	66.6634	8.93718	11.4088	26.0174	65.3979
60	25.8301	65.7787	7.87772	10.4318	25.4058	58.3525
70	26.5505	66.869	7.19182	9.82486	23.7864	42.9395
80	26.0536	65.4001	7.24097	9.10927	24.4693	54.3182
90	25.8031	66.8802	7.30321	9.06868	23.6848	57.1379
100	26.0508	65.7404	6.75046	8.50753	23.3805	29.627
200	25.9688	66.181	5.13951	5.8363	19.7491	29.1555
300	26.5157	65.9453	4.47513	5.14087	14.0005	16.0154
400	26.2796	66.3927	4.50483	4.72484	11.6528	11.6086
500	26.2782	66.4187	4.06944	4.44218	9.89734	12.037
600	26.4677	66.197	3.89439	4.20543	9.17186	5.05894
700	26.3838	65.976	3.52807	4.0292	7.10436	9.46239
800	26.6367	66.7219	3.40663	3.9003	6.86616	4.01977
900	26.5082	66.3646	3.32038	3.80945	5.39123	6.65736
1000	25.7413	65.947	3.34461	3.71738	5.48271	3.69001
2000	26.0495	66.7732	3.11871	3.34783	2.97005	3.17435
3000	27.1665	67.0874	2.90558	3.04575	2.97017	2.95872
4000	26.6602	68.053	2.8381	2.87003	2.93803	2.83138
5000	26.67	68.1878	2.87868	2.83694	2.9851	2.87533
6000	27.1103	68.5296	2.92361	2.79818	2.92683	2.77353
7000	27.597	68.5103	2.9219	2.9541	2.9925	2.81171
8000	28.1035	70.0023	2.98264	2.91685	3.03254	2.81322
9000	27.9595	69.0366	3.10531	2.91233	3.09884	2.7614
10000	28.5746	70.367	3.14069	2.89463	3.16851	2.79916
20000	30.9866	72.4021	4.20544	3.17878	4.18924	3.12283
30000	33.137	75.1681	5.1485	3.68525	4.82982	3.6624
40000	36.4249	78.6468	5.58067	3.99737	5.36873	3.92092
50000	38.9484	82.5186	5.93136	4.31041	5.79739	4.31966
100000	52.7398	98.8009	9.13591	6.52289	9.41836	6.37367


==> plots/tuning_1d_O5-O6_breakdown.csv <==
#
#5 0.463793 26.8489 27.3127
#10 0.512717 20.224 20.7367
#20 0.504299 15.3825 15.8868
#30 0.51308 12.1536 12.6667
#40 0.514105 9.43024 9.94435
#50 0.533548 8.38134 8.91489
#60 0.539194 7.51823 8.05742
#70 0.56849 6.67327 7.24176
#80 0.60187 7.24303 7.8449
#90 0.658485 7.24348 7.90197
#100 0.659321 6.23505 6.89437
#200 0.814926 4.73993 5.55486
#300 0.856474 3.77243 4.6289
#400 0.834348 3.59334 4.42769
#500 0.834163 3.12933 3.96349
#600 0.845727 2.83337 3.67909
#700 0.841096 2.70625 3.54735
#800 0.836696 2.59231 3.42901
#900 0.851135 2.49564 3.34678
1000 0.849227 2.59657 3.4458
2000 0.905749 2.1826 3.08835
3000 0.904112 1.98522 2.88932
4000 0.950156 2.02815 2.97831
5000 1.05389 2.00309 3.05698
6000 1.12426 2.10355 3.22781
7000 1.19565 1.93553 3.13117
8000 1.21602 1.78404 3.00007
9000 1.29374 1.89259 3.18633
10000 1.33935 1.87524 3.21459
20000 1.92814 2.05496 3.9831
30000 2.44265 2.20043 4.64308
#40000 2.86909 2.23349 5.10258
#50000 3.29747 2.44774 5.74521
#100000 5.47349 3.5261 8.99958


==> plots/tuning_1d_O6-O9.csv <==
#	xx	yy	xy	yx	xa	ya
#1	216.88	444.185	444.185	216.88	216.88	216.88
5	224.758	451.359	255.061	180.635	223.806	429.212
10	225.01	453.667	204.242	172.397	224.009	456.482
20	225.729	454.696	149.052	162.257	222.968	453.073
30	226.627	452.533	112.452	145.688	223.242	451.097
40	227.771	454.687	91.8506	125.321	224.487	450.159
50	228.28	453.643	78.2013	104.98	225.525	449.637
60	227.756	450.47	66.2392	91.5564	222.005	448.752
70	225.779	450.491	61.5006	84.1768	221.039	449.335
80	229.441	446.543	58.8669	77.7005	222.293	451.224
90	229.396	446.965	55.9031	71.1635	224.715	426.047
100	229.539	445.65	52.5335	68.1626	215.708	449.953
200	226.793	445.438	34.7882	43.698	210.082	323.136
300	228.167	448.29	28.0998	35.1572	189.632	174.615
400	227.98	453.748	25.2205	31.4969	145.202	172.735
500	228.966	453.934	22.4864	27.6103	93.9611	114.427
600	228.285	454.748	21.6879	25.8118	95.8148	98.1848
700	227.761	454.934	20.7727	23.9125	75.8798	58.2042
800	229.338	455.748	19.028	23.0247	59.3658	50.1462
900	229.192	455.934	18.3731	21.6403	40.951	52.4063
1000	230.083	455.748	17.9999	21.1344	44.188	21.9738
2000	228.899	455.934	15.3679	16.7107	17.0985	16.7704
3000	231.628	455.748	14.1338	16.2506	14.9555	15.2392
4000	230.124	455.934	13.8494	14.5379	13.8157	14.803
5000	231.184	460.875	13.4024	14.3233	13.3588	14.1973
6000	232.226	467.875	13.5516	13.981	13.3668	14.0454
7000	234.438	471.875	13.4072	13.7904	13.4796	13.7136
8000	237.754	475.875	13.5209	14.5203	14.2158	13.439
9000	238.563	480.875	13.447	13.4355	13.4563	13.2996
10000	241.792	486.875	13.6665	13.7936	13.7079	13.3081
20000	252.533	492.875	16.0889	15.5953	16.3099	14.4796
30000	264.22	515.333	17.7108	14.7656	17.3905	15.0011
40000	277.899	536.906	19.3114	15.5452	19.274	15.6677
50000	290.851	548.394	20.549	16.787	20.6012	16.6174
100000	355.389	635.526	29.6542	23.5754	29.3687	23.3427


==> plots/tuning_1d_O6-O9_breakdown.csv <==
#
#5 1.95867 254.259 256.218
#10 2.45053 200.97 203.42
#20 2.1785 146.096 148.274
#30 2.13696 109.085 111.221
#40 2.11631 89.2657 91.382
#50 2.08567 75.4869 77.5726
#60 2.15821 64.2158 66.374
#70 2.41362 57.9589 60.3725
#80 3.00443 56.5729 59.5773
#90 3.43545 53.7389 57.1743
#100 3.66516 49.4808 53.146
#200 4.46741 31.104 35.5714
#300 4.52539 24.3257 28.851
#400 4.54848 20.4674 25.0158
#500 4.48849 18.8061 23.2946
#600 4.45028 17.2684 21.7187
#700 4.36016 15.5396 19.8998
#800 4.39859 15.0827 19.4813
#900 4.33639 14.7016 19.038
1000 4.31351 13.4243 17.7378
2000 4.33732 11.1286 15.466
3000 4.36572 9.65707 14.0228
4000 4.33636 10.0543 14.3907
5000 4.507 8.87341 13.3804
6000 4.43982 8.75686 13.1967
7000 4.71482 8.39005 13.1049
8000 4.82683 8.82702 13.6539
9000 5.01238 8.32424 13.3366
10000 5.14999 8.23971 13.3897
20000 7.00324 8.35461 15.3578
30000 8.69036 8.58434 17.2747
#40000 10.0023 8.91029 18.9126
#50000 11.2007 9.39022 20.5909
#100000 17.1941 12.2044 29.3985


==> plots/tuning_1d_T2-T5.csv <==
#	xx	yy	xy	yx	xa	ya
#1	8.94096	16.9635	16.9635	8.94096	8.94096	8.94096
5	9.50329	17.4895	13.6338	9.42808	9.88871	17.4362
10	9.61919	17.8043	12.8253	9.8382	9.49111	18.2992
20	9.7487	17.5892	7.1353	6.39831	9.97976	17.587
30	9.88632	18.0642	5.83949	5.52485	9.4788	17.9315
40	9.53669	17.5016	4.62972	5.22809	9.39844	17.2164
50	9.70992	18.1076	4.2493	4.36404	9.74056	18.3564
60	9.8893	17.7689	3.74883	4.16227	9.77453	18.0062
70	9.4588	17.9852	3.26716	3.72096	9.36681	17.1522
80	9.50408	18.0568	3.00543	3.5357	9.56417	17.8884
90	9.68356	17.8413	2.83532	3.07983	9.72424	17.632
100	9.66364	17.5912	2.66139	2.82958	9.46272	18.4076
200	9.47035	17.1742	1.85058	1.96718	9.15934	15.6952
300	9.60692	17.4472	1.55926	1.64944	8.86315	10.5157
400	9.49545	17.618	1.40775	1.52519	6.66882	3.08522
500	9.48301	18.1445	1.30802	1.38009	4.30205	3.48802
600	9.55428	17.1738	1.24193	1.3027	3.02778	1.65001
700	9.84252	18.2274	1.19275	1.30691	2.01962	1.30355
800	9.4337	17.6651	1.15045	1.23594	1.54853	1.26095
900	9.49825	17.7696	1.12942	1.17619	1.29058	1.19723
1000	9.93948	17.6294	1.15598	1.12191	1.38618	1.15213
2000	9.65035	18.4954	1.03747	0.970163	0.964203	0.979601
3000	9.58564	18.5888	0.999904	0.930159	0.930741	0.95902
4000	9.52767	17.4968	0.954146	0.90317	0.909266	0.965583
5000	10.422	18.5584	0.970306	0.883351	0.900284	0.986778
6000	9.69721	17.8232	0.962358	0.870997	0.896217	0.984837
7000	9.68506	17.9192	0.952686	0.863987	0.897333	0.954528
8000	10.3502	18.0422	0.939881	0.860111	0.959522	0.916906
9000	10.5382	18.6125	0.903316	0.873034	0.977516	0.90237
10000	9.98766	18.2122	0.939671	0.862107	1.00152	0.903976
20000	10.5416	19.549	1.06018	0.948124	1.07078	0.962142
30000	11.1291	19.9575	1.30853	1.09522	1.27585	1.11217
40000	12.4464	20.0776	1.47722	1.22385	1.59683	1.24623
50000	12.0388	21.5554	1.62427	1.31343	1.64041	1.31777
100000	15.0283	24.6299	2.3684	1.85929	2.32201	1.83956


==> plots/tuning_1d_T2-T5_breakdown.csv <==
#
#5 0.176314 12.941 13.1174
#10 0.203587 14.241 14.4446
#20 0.178662 7.01264 7.1913
#30 0.180818 5.69379 5.8746
#40 0.168581 4.81619 4.98478
#50 0.179276 4.10511 4.28439
#60 0.191896 3.56551 3.7574
#70 0.182197 3.31049 3.49269
#80 0.174708 3.02386 3.19857
#90 0.180682 2.75318 2.93386
#100 0.183371 2.46926 2.65263
#200 0.170454 1.78155 1.952
#300 0.187704 1.47917 1.66687
#400 0.195916 1.34606 1.54197
#500 0.189566 1.17829 1.36786
#600 0.192915 1.09498 1.28789
#700 0.199304 1.03514 1.23445
#800 0.200401 0.990177 1.19058
#900 0.196945 0.93717 1.13411
1000 0.200335 0.897144 1.09748
2000 0.207838 0.754817 0.962655
3000 0.23368 0.697165 0.930845
4000 0.248374 0.715738 0.964112
5000 0.268197 0.708617 0.976816
6000 0.276407 0.691986 0.968392
7000 0.278526 0.681806 0.96033
8000 0.291534 0.682175 0.97371
9000 0.303797 0.675715 0.979514
10000 0.315694 0.671668 0.987363
20000 0.444448 0.69901 1.14346
30000 0.555812 0.738553 1.29436
#40000 0.643864 0.782403 1.42627
#50000 0.708828 0.854964 1.56379
#100000 1.15354 1.2008 2.35435


==> plots/tuning_1d_T2-T8.csv <==
#	xx	yy	xy	yx	xa	ya
#1	24.5193	40.7167	40.7167	24.5193	24.5193	24.5193
5	25.7007	41.7884	32.8983	25.7147	25.8345	41.75
10	26.1886	41.7088	31.9916	26.573	26.2471	42.8807
20	25.7998	41.9344	18.2873	16.5373	25.7037	42.0422
30	25.4475	42.204	14.4121	15.4039	25.7511	42.1806
40	25.7837	41.6063	11.6909	13.8616	25.8903	41.9619
50	25.3935	41.634	9.84284	11.6072	25.4266	42.5696
60	25.775	41.632	9.20501	10.2053	25.5633	41.3314
70	26.0504	41.5291	7.93264	9.37235	25.1288	42.9329
80	25.3837	41.4967	8.04263	9.04245	25.5038	41.6925
90	25.691	41.5507	7.01867	8.46329	25.4104	41.5449
100	25.4582	41.7096	6.51036	7.44256	25.124	41.6237
200	25.0812	41.1229	4.52618	5.31339	25.9233	38.7757
300	25.9374	41.6728	3.89494	4.3497	25.2178	35.1088
400	25.3465	41.6593	3.50586	3.79115	15.8884	19.7305
500	25.4376	41.3856	3.26222	3.48863	15.493	13.7391
600	25.9236	41.369	3.12727	3.25613	11.108	6.73342
700	25.5326	41.3967	3.01963	3.13455	6.44706	5.69048
800	25.7004	41.3736	2.98704	3.02058	5.52336	3.51946
900	25.4766	41.892	2.86058	3.00666	4.33517	3.3642
1000	25.7737	41.8366	2.96891	2.92892	3.11749	3.1703
2000	25.7047	40.9708	2.63738	2.49528	2.5181	2.59125
3000	25.6504	42.0456	2.47055	2.34449	2.41312	2.39558
4000	25.8356	41.8272	2.35533	2.39785	2.43949	2.28272
5000	25.7811	41.6927	2.37491	2.31858	2.32362	2.25694
6000	26.5638	42.1399	2.35973	2.26705	2.29455	2.23374
7000	26.511	41.6199	2.46607	2.22785	2.28646	2.2626
8000	26.246	42.0994	2.47055	2.26222	2.307	2.29431
9000	26.1572	42.7836	2.33919	2.23602	2.46985	2.27876
10000	26.2451	43.3311	2.30643	2.25746	2.30509	2.32718
20000	27.5129	45.7744	2.4816	2.37194	2.55198	2.42632
30000	28.4151	46.5739	3.04502	2.84997	3.09139	3.03578
40000	29.3781	48.6934	3.34989	2.83276	3.13402	3.11731
50000	31.3636	49.5544	3.46423	3.11727	3.30992	3.17712
100000	35.59	56.9739	4.66425	4.24472	4.67727	4.01274


==> plots/tuning_1d_T2-T8_breakdown.csv <==
#
#5 0.490053 33.3329 33.823
#10 0.536366 32.0444 32.5807
#20 0.525248 18.9319 19.4572
#30 0.48673 13.8238 14.3105
#40 0.482389 11.0623 11.5447
#50 0.498758 9.42305 9.92182
#60 0.488163 8.76083 9.24899
#70 0.494031 8.99634 9.49036
#80 0.46996 6.97087 7.44083
#90 0.463647 6.53751 7.00116
#100 0.454648 6.06538 6.52003
#200 0.472117 4.09097 4.56308
#300 0.481434 3.3753 3.85673
#400 0.490191 3.09825 3.58845
#500 0.496753 2.84132 3.33808
#600 0.476175 2.6228 3.09897
#700 0.514007 2.5154 3.02941
#800 0.517101 2.45982 2.97692
#900 0.556577 2.53059 3.08717
1000 0.552973 2.36342 2.91639
2000 0.564483 2.17766 2.74215
3000 0.650814 2.2614 2.91221
4000 0.662336 2.17811 2.84044
5000 0.69554 2.02441 2.71995
6000 0.669475 1.79314 2.46261
7000 0.647244 1.65002 2.29727
8000 0.667678 1.71278 2.38045
9000 0.727832 1.71195 2.43978
10000 0.722998 1.67108 2.39408
20000 0.873236 1.64006 2.51329
30000 1.07634 1.72917 2.80551
#40000 1.22629 1.85674 3.08303
#50000 1.36671 1.9665 3.33321
#100000 2.04875 2.52834 4.57709


==> plots/tuning_2d_O5-O6.csv <==
#	x	y	a
#1	24.9201	66.058	24.9201
5	18.8158	26.6042	19.0889
10	17.1628	20.9398	16.7046
20	16.1093	15.0329	14.9849
30	15.2031	11.884	13.3711
40	13.7883	10.5084	11.6606
50	11.5253	9.2329	9.15445
60	10.5153	8.25787	8.30024
70	10.018	7.68084	7.67145
80	9.64621	7.53255	7.52662
90	9.15867	7.47866	7.56927
100	8.4006	7.03536	7.64304
200	6.5629	5.13633	5.24913
300	5.32476	4.45674	4.38514
400	4.86959	4.31346	4.23892
500	4.71859	3.99097	4.44507
600	4.51266	4.09318	4.25538
700	4.84394	3.86596	3.94299
800	4.46828	3.78529	3.67345
900	4.45704	4.09116	3.65907
1000	4.23806	4.11286	3.65284
2000	4.18448	3.92657	3.81004
3000	4.55978	4.2543	4.04149
4000	5.09185	4.77762	4.53608
5000	5.80498	5.47739	5.12801
6000	6.4553	6.35725	5.99161
7000	7.31458	7.18508	6.74003
8000	8.34091	8.40092	7.72499
9000	9.69169	9.3923	8.72723
10000	10.9861	10.7951	9.86945


==> plots/tuning_2d_O5-O6_breakdown.csv <==
#
#5 0.709905 18.379 19.0889
#10 0.831828 15.8728 16.7046
#20 0.819718 14.1652 14.9849
#30 0.944685 12.4265 13.3711
#40 0.973907 10.6867 11.6606
#50 0.993746 8.1607 9.15445
#60 1.03757 7.26267 8.30024
#70 1.03156 6.63989 7.67145
#80 1.0571 6.46952 7.52662
#90 0.97762 6.59165 7.56927
#100 1.01132 6.63172 7.64304
200 1.02389 4.22523 5.24913
300 1.10144 3.2837 4.38514
400 1.1511 3.08782 4.23892
500 1.34276 3.10231 4.44507
600 1.36612 2.88925 4.25538
700 1.44773 2.49526 3.94299
800 1.43333 2.24012 3.67345
900 1.50577 2.1533 3.65907
1000 1.56787 2.08497 3.65284
2000 2.03833 1.77171 3.81004
3000 2.47936 1.56212 4.04149
4000 3.01016 1.52592 4.53608
5000 3.55548 1.57253 5.12801
#6000 4.22559 1.76601 5.99161
#7000 4.97632 1.76371 6.74003
#8000 5.72443 2.00056 7.72499
#9000 6.64104 2.08619 8.72723
#10000 7.5604 2.30905 9.86945


==> plots/tuning_2d_O6-O9.csv <==
#	x	y	a
#1	216.88	444.185	216.88
5	177.587	252.354	176.853
10	172.461	201.546	160.031
20	163.003	148.001	148.144
30	145.504	112.236	118.463
40	124.983	92.8881	118.525
50	105.806	79.4849	77.8194
60	92.0495	68.5147	68.6176
70	83.5477	63.2927	62.6725
80	77.5109	61.235	65.9396
90	71.9247	57.5607	58.7886
100	67.0362	53.4039	54.0736
200	43.0006	34.3548	34.127
300	34.3736	27.8025	27.7639
400	28.9252	24.8613	24.4016
500	25.8709	22.5391	22.6973
600	24.2495	21.6421	21.3572
700	24.049	20.1696	20.3219
800	22.1477	19.764	19.3568
900	21.5809	19.4378	19.1387
1000	21.1244	18.3546	18.5622
2000	18.4456	17.3253	17.2362
3000	17.832	17.8538	17.5468
4000	17.9634	18.0291	17.3536
5000	18.8599	18.4117	17.93
6000	20.0127	19.2406	18.4612
7000	20.5633	20.1432	19.4915
8000	21.4126	21.2588	20.5971
9000	22.6476	22.7566	21.3666
10000	24.0963	24.2019	22.6734


==> plots/tuning_2d_O6-O9_breakdown.csv <==
#
#5 2.69635 174.157 176.853
#10 3.07597 156.955 160.031
#20 3.31463 144.83 148.144
#30 4.39354 114.069 118.463
#40 4.65816 113.867 118.525
#50 4.8031 73.0163 77.8194
#60 4.97201 63.6456 68.6176
#70 4.93172 57.7408 62.6725
#80 5.15186 60.7877 65.9396
#90 5.0261 53.7625 58.7886
#100 5.16833 48.9053 54.0736
#200 5.05002 29.077 34.127
#300 5.12382 22.64 27.7639
#400 5.16715 19.2345 24.4016
#500 5.67677 17.0205 22.6973
600 5.92859 15.4286 21.3572
700 5.91156 14.4103 20.3219
800 6.30114 13.0556 19.3568
900 6.6723 12.4664 19.1387
1000 6.7817 11.7805 18.5622
2000 8.11162 9.12458 17.2362
3000 9.39394 8.15283 17.5468
4000 10.1017 7.2518 17.3536
5000 11.1759 6.75415 17.93
6000 11.949 6.51225 18.4612
7000 13.009 6.48249 19.4915
8000 13.9446 6.6525 20.5971
9000 15.031 6.33555 21.3666
10000 16.1949 6.47854 22.6734


==> plots/tuning_2d_T2-T5.csv <==
#	x	y	a
#1	8.94096	16.9635	8.94096
5	9.55266	13.1582	10.0045
10	9.48446	14.0664	9.2853
20	6.62908	7.17629	6.2849
30	5.57049	5.94405	5.55435
40	5.27966	4.75998	4.87639
50	4.28698	4.44513	4.2953
60	3.90555	3.88294	3.60907
70	3.54773	3.32113	3.28845
80	3.54107	3.08069	3.21402
90	3.27902	2.91143	2.91618
100	2.87852	2.72284	2.76522
200	2.04688	1.93151	1.94953
300	1.6868	1.62429	1.6341
400	1.51148	1.46864	1.47446
500	1.39902	1.37118	1.37123
600	1.33572	1.4172	1.31184
700	1.28662	1.37312	1.26674
800	1.26481	1.25646	1.26648
900	1.19261	1.16991	1.27869
1000	1.18282	1.16819	1.26092
2000	1.19328	1.27151	1.21325
3000	1.41387	1.47151	1.36457
4000	1.71622	1.7906	1.56035
5000	2.15579	2.20526	1.98128
6000	2.70605	2.66422	2.4412
7000	3.23881	3.24019	2.887
8000	4.26609	3.84838	3.40125
9000	4.62747	4.69826	4.01217
10000	5.47573	5.39833	4.73227


==> plots/tuning_2d_T2-T5_breakdown.csv <==
#
#5 0.261108 9.74341 10.0045
#10 0.293271 8.99202 9.2853
#20 0.281197 6.0037 6.2849
#30 0.271278 5.28307 5.55435
#40 0.26401 4.61238 4.87639
#50 0.293114 4.00219 4.2953
#60 0.301589 3.30748 3.60907
#70 0.300364 2.98809 3.28845
#80 0.286448 2.92757 3.21402
#90 0.295174 2.621 2.91618
#100 0.284386 2.48084 2.76522
200 0.294444 1.65509 1.94953
300 0.294562 1.33954 1.6341
400 0.29938 1.17508 1.47446
500 0.305385 1.06584 1.37123
600 0.318585 0.993255 1.31184
700 0.326717 0.940019 1.26674
800 0.341682 0.924796 1.26648
900 0.330526 0.948166 1.27869
1000 0.358364 0.90256 1.26092
2000 0.475978 0.737273 1.21325
3000 0.659688 0.704884 1.36457
4000 0.856342 0.704006 1.56035
5000 1.19791 0.783374 1.98128
#6000 1.54548 0.895719 2.4412
#7000 1.8859 1.0011 2.887
#8000 2.24634 1.15491 3.40125
#9000 2.68224 1.32993 4.01217
#10000 3.18572 1.54655 4.73227


==> plots/tuning_2d_T2-T8.csv <==
#	x	y	a
#1	24.5193	40.7167	24.5193
5	26.0745	32.7404	25.2101
10	25.3842	32.778	25.5144
20	16.2805	17.9376	15.9756
30	15.4639	14.228	14.2894
40	13.694	12.2354	11.5375
50	11.3248	10.0398	10.469
60	10.1556	8.90424	8.76485
70	9.00403	8.31536	8.14194
80	8.7399	7.51656	7.66067
90	8.36561	6.96864	7.21742
100	7.40704	6.68943	7.08727
200	5.07212	4.75521	4.75218
300	4.26246	4.28871	4.07602
400	3.95524	3.9327	3.71157
500	3.72858	3.45421	3.50136
600	3.37602	3.30063	3.64673
700	3.2407	3.29738	3.37846
800	3.11364	3.35913	3.18528
900	3.04029	3.08094	2.98445
1000	2.97111	3.10054	2.91174
2000	2.78246	2.80803	2.73045
3000	3.05654	2.93068	2.73844
4000	3.24147	3.25622	2.97568
5000	3.65319	3.896	3.41661
6000	4.21113	4.35175	3.91408
7000	4.87347	4.96645	4.59671
8000	5.54787	5.91257	5.01275
9000	6.37399	6.54712	5.7037
10000	7.20254	7.48447	6.42276


==> plots/tuning_2d_T2-T8_breakdown.csv <==
#
#5 0.680132 24.5299 25.2101
#10 0.805463 24.7089 25.5144
#20 0.74481 15.2308 15.9756
#30 0.725858 13.5635 14.2894
#40 0.751846 10.7857 11.5375
#50 0.743127 9.7259 10.469
#60 0.730087 8.03476 8.76485
#70 0.693523 7.44841 8.14194
#80 0.70782 6.95285 7.66067
#90 0.703712 6.51371 7.21742
#100 0.755787 6.33148 7.08727
200 0.743368 4.00881 4.75218
300 0.789833 3.28619 4.07602
400 0.800534 2.91103 3.71157
500 0.818734 2.68262 3.50136
600 0.884382 2.76235 3.64673
700 0.894302 2.48416 3.37846
800 0.90113 2.28415 3.18528
900 0.870597 2.11385 2.98445
1000 0.867594 2.04415 2.91174
2000 0.999555 1.7309 2.73045
3000 1.19707 1.54137 2.73844
4000 1.48797 1.48771 2.97568
5000 1.89025 1.52637 3.41661
#6000 2.3079 1.60617 3.91408
#7000 2.83802 1.75869 4.59671
#8000 3.22717 1.78559 5.01275
#9000 3.7701 1.93361 5.7037
#10000 4.28535 2.13741 6.42276


==> plots/vary-t_1d_O5-O6_breakdown.csv <==
#	ditt				mj
1	0.950156	2.02815		1.0934		2.02815
5	0.342382	0.405931	0.36674		0.405931
10	0.239621	0.22431		0.251416	0.22431
15	0.215173	0.165566	0.220309	0.165566
20	0.196852	0.126011	0.206078	0.126011
25	0.18672		0.111894	0.196497	0.111894
30	0.182728	0.100581	0.193624	0.100581
35	0.177256	0.0932858	0.185112	0.0932858
40	0.189028	0.0882001	0.200038	0.0882001


==> plots/vary-t_1d_O6-O9_breakdown.csv <==
#	ditt				mj
1	4.33636		10.0543		5.0127		10.559
5	1.3292		1.99519		1.37201		2.47653
10	0.838541	1.07729		0.873655	1.23613
15	0.669776	0.77573		0.708473	0.87574
20	0.59983		0.611147	0.589884	0.687598
25	0.528037	0.544631	0.54045		0.623561
30	0.495931	0.501831	0.521241	0.568906
35	0.494711	0.46655		0.502399	0.528088
40	0.467446	0.442066	0.481888	0.49678


==> plots/vary-t_1d_O9-O3_breakdown.csv <==
#	ditt				mj
1	11.2054		31.8355		10.7095		32.9562
5	2.96447		7.66336		3.04086		7.83999
10	1.80298		4.31131		1.81044		4.42825
15	1.40005		3.14455		1.40727		3.20138
20	1.18295		2.35802		1.18505		2.36695
25	1.08973		2.00844		1.08153		2.18268
30	1.02166		1.87026		1.01268		1.97151
35	0.927934	1.78947		0.932879	1.80043
40	0.899431	1.82725		0.894556	1.70393


==> plots/vary-t_1d_T2-T5_breakdown.csv <==
#	ditt				mj
1	0.248374	0.715738	0.271879	0.752879
5	0.0848111	0.142627	0.080021	0.166281
10	0.0657425	0.0805564	0.0658681	0.0925142
15	0.0575163	0.0590853	0.0599626	0.0687496
20	0.053328	0.0488081	0.0577185	0.0550729
25	0.0525996	0.0430755	0.0570745	0.0496382
30	0.0535213	0.0373597	0.0562772	0.0446804
35	0.051822	0.0345736	0.0550536	0.0411696
40	0.0544559	0.032308	0.0600218	0.0390224


==> plots/vary-t_1d_T2-T8_breakdown.csv <==
#	ditt				mj
1	0.662336	2.17811		0.684656	2.17418
5	0.193321	0.377905	0.186661	0.443472
10	0.143802	0.209437	0.147562	0.249348
15	0.128251	0.152306	0.131192	0.185649
20	0.123745	0.122643	0.124422	0.147438
25	0.118361	0.109187	0.11911		0.132853
30	0.110732	0.100472	0.111941	0.123005
35	0.105029	0.0947187	0.108054	0.116037
40	0.110214	0.0897106	0.10956		0.110225


==> plots/vary-t_1d_T4-T8_breakdown.csv <==
#	ditt				mj
1	2.46285		17.6441		2.59502		16.4708
5	0.730764	3.61		0.713033	3.32553
10	0.523026	1.94972		0.503799	1.81472
15	0.426393	1.42396		0.425211	1.33776
20	0.41547		1.22874		0.393281	1.04943
25	0.386416	1.03551		0.361767	0.960793
30	0.384394	0.974765	0.35182		0.887213
35	0.352665	0.921233	0.353717	0.845105
40	0.344807	0.869205	0.373013	0.815176

